Global-Local Face Upsampling Network

Face hallucination, which is the task of generating a high-resolution face image from a low-resolution input image, is a well-studied problem that is useful in widespread application areas. Face hallucination is particularly challenging when the input face resolution is very low (e.g., 10 x 12 pixels) and/or the image is captured in an uncontrolled setting with large pose and illumination variations. In this paper, we revisit the algorithm introduced in [1] and present a deep interpretation of this framework that achieves state-of-the-art under such challenging scenarios. In our deep network architecture the global and local constraints that define a face can be efficiently modeled and learned end-to-end using training data. Conceptually our network design can be partitioned into two sub-networks: the first one implements the holistic face reconstruction according to global constraints, and the second one enhances face-specific details and enforces local patch statistics. We optimize the deep network using a new loss function for super-resolution that combines reconstruction error with a learned face quality measure in adversarial setting, producing improved visual results. We conduct extensive experiments in both controlled and uncontrolled setups and show that our algorithm improves the state of the art both numerically and visually.

==> VisResults/FRGC_4x_00001/_Metrics_AAAI.txt <==
32.0391	0.9028	2.6299	42.0698	12.2945


==> VisResults/FRGC_4x_00001/_Metrics_Bicubic.txt <==
29.7664	0.8458	2.0730	38.5331	9.5375


==> VisResults/FRGC_4x_00001/_Metrics_KK.txt <==
30.7427	0.8775	2.3386	40.3673	10.4500


==> VisResults/FRGC_4x_00001/_Metrics_Liu07.txt <==
28.2035	0.7937	1.6079	35.9504	8.1243


==> VisResults/FRGC_4x_00001/_Metrics_Ma10.txt <==
32.3402	0.9086	2.5575	41.6747	12.6694


==> VisResults/FRGC_4x_00001/_Metrics_NN.txt <==
27.6430	0.7434	1.3439	37.6269	7.1784


==> VisResults/FRGC_4x_00001/_Metrics_Ours_BP.txt <==
33.3859	0.9220	3.0676	44.9488	13.5745


==> VisResults/FRGC_4x_00001/_Metrics_Ours_D.txt <==
31.9497	0.8994	2.6918	42.5002	12.1497


==> VisResults/FRGC_4x_00001/_Metrics_Ours_FC.txt <==
31.0165	0.8795	2.1283	39.3824	11.4849


==> VisResults/FRGC_4x_00001/_Metrics_Ours_SR.txt <==
33.2200	0.9211	2.9949	44.3122	13.5091


==> VisResults/FRGC_4x_00001/_Metrics_SFH.txt <==
29.7907	0.8863	2.5675	37.9552	9.5077


==> VisResults/FRGC_4x_00001/_Metrics_SRCNN.txt <==
30.5410	0.8737	2.2657	40.1704	10.3306


==> VisResults/FRGC_4x_00002/_Metrics_AAAI.txt <==
31.3792	0.8922	2.4751	41.2293	11.4569


==> VisResults/FRGC_4x_00002/_Metrics_Bicubic.txt <==
29.7550	0.8440	2.0366	38.8487	9.5158


==> VisResults/FRGC_4x_00002/_Metrics_KK.txt <==
30.8232	0.8763	2.3212	40.9906	10.4823


==> VisResults/FRGC_4x_00002/_Metrics_Liu07.txt <==
27.5760	0.7697	1.3638	35.5698	7.3379


==> VisResults/FRGC_4x_00002/_Metrics_Ma10.txt <==
31.8202	0.9027	2.4427	41.2775	11.9048


==> VisResults/FRGC_4x_00002/_Metrics_NN.txt <==
27.6940	0.7453	1.3912	37.9200	7.1294


==> VisResults/FRGC_4x_00002/_Metrics_Ours_BP.txt <==
32.8769	0.9145	2.8670	44.2901	12.9665


==> VisResults/FRGC_4x_00002/_Metrics_Ours_D.txt <==
31.7363	0.8951	2.5422	42.2514	11.8848


==> VisResults/FRGC_4x_00002/_Metrics_Ours_FC.txt <==
30.5014	0.8681	1.9859	38.8684	10.6062


==> VisResults/FRGC_4x_00002/_Metrics_Ours_SR.txt <==
32.7171	0.9139	2.7979	43.6891	12.9772


==> VisResults/FRGC_4x_00002/_Metrics_SFH.txt <==
29.6258	0.8657	2.3982	37.7564	9.4431


==> VisResults/FRGC_4x_00002/_Metrics_SRCNN.txt <==
30.6441	0.8732	2.2134	40.7573	10.5024


==> VisResults/FRGC_4x_00003/_Metrics_AAAI.txt <==
28.7542	0.8920	2.5973	38.6164	12.5485


==> VisResults/FRGC_4x_00003/_Metrics_Bicubic.txt <==
26.2582	0.8185	1.8817	34.9599	9.7726


==> VisResults/FRGC_4x_00003/_Metrics_KK.txt <==
27.1604	0.8528	2.2397	36.7130	10.5678


==> VisResults/FRGC_4x_00003/_Metrics_Liu07.txt <==
24.3295	0.7492	1.4401	32.0923	7.9332


==> VisResults/FRGC_4x_00003/_Metrics_Ma10.txt <==
28.6471	0.8888	2.5034	38.0579	12.4460


==> VisResults/FRGC_4x_00003/_Metrics_NN.txt <==
23.9917	0.7011	1.2470	34.0548	7.1947


==> VisResults/FRGC_4x_00003/_Metrics_Ours_BP.txt <==
30.4002	0.9166	3.0652	41.9366	14.3580


==> VisResults/FRGC_4x_00003/_Metrics_Ours_D.txt <==
29.4539	0.9032	2.8199	40.3802	13.3530


==> VisResults/FRGC_4x_00003/_Metrics_Ours_FC.txt <==
27.8344	0.8663	2.1000	36.4045	11.9486


==> VisResults/FRGC_4x_00003/_Metrics_Ours_SR.txt <==
30.3532	0.9156	3.0415	41.8186	14.3700


==> VisResults/FRGC_4x_00003/_Metrics_SFH.txt <==
26.6124	0.8390	1.9958	35.5578	10.3099


==> VisResults/FRGC_4x_00003/_Metrics_SRCNN.txt <==
26.9842	0.8489	2.1852	36.5911	10.4691


==> VisResults/FRGC_4x_00004/_Metrics_AAAI.txt <==
27.5278	0.8762	2.5664	37.1893	11.4058


==> VisResults/FRGC_4x_00004/_Metrics_Bicubic.txt <==
25.8979	0.8098	1.9215	34.9658	9.5765


==> VisResults/FRGC_4x_00004/_Metrics_KK.txt <==
27.0488	0.8493	2.2941	37.0395	10.7558


==> VisResults/FRGC_4x_00004/_Metrics_Liu07.txt <==
23.2974	0.7213	1.4313	31.4650	7.0391


==> VisResults/FRGC_4x_00004/_Metrics_Ma10.txt <==
28.6081	0.8869	2.6117	37.9137	12.7613


==> VisResults/FRGC_4x_00004/_Metrics_NN.txt <==
23.8441	0.6942	1.3248	34.0906	7.2175


==> VisResults/FRGC_4x_00004/_Metrics_Ours_BP.txt <==
29.5621	0.9072	3.0536	40.6052	13.6547


==> VisResults/FRGC_4x_00004/_Metrics_Ours_D.txt <==
29.2168	0.8985	2.8353	40.0374	13.4568


==> VisResults/FRGC_4x_00004/_Metrics_Ours_FC.txt <==
26.9208	0.8479	2.0637	35.5477	10.9079


==> VisResults/FRGC_4x_00004/_Metrics_Ours_SR.txt <==
29.4730	0.9069	3.0170	40.3085	13.6399


==> VisResults/FRGC_4x_00004/_Metrics_SFH.txt <==
25.1390	0.7862	1.8091	33.9692	8.9132


==> VisResults/FRGC_4x_00004/_Metrics_SRCNN.txt <==
26.9444	0.8444	2.2374	36.8897	10.8503


==> VisResults/FRGC_4x_00500/_Metrics_AAAI.txt <==
27.7589	0.8149	1.8464	36.9832	8.2167


==> VisResults/FRGC_4x_00500/_Metrics_Bicubic.txt <==
26.9504	0.7704	1.6979	35.8505	7.3294


==> VisResults/FRGC_4x_00500/_Metrics_KK.txt <==
27.4363	0.7955	1.9326	36.7966	7.8864


==> VisResults/FRGC_4x_00500/_Metrics_Liu07.txt <==
25.3520	0.6920	1.1241	33.8147	5.6776


==> VisResults/FRGC_4x_00500/_Metrics_Ma10.txt <==
28.5127	0.8371	1.9860	37.9732	9.0743


==> VisResults/FRGC_4x_00500/_Metrics_NN.txt <==
25.4581	0.6621	1.1508	35.1108	5.6834


==> VisResults/FRGC_4x_00500/_Metrics_Ours_BP.txt <==
29.3917	0.8666	2.3190	40.2237	10.0536


==> VisResults/FRGC_4x_00500/_Metrics_Ours_D.txt <==
28.3124	0.8335	2.0288	38.0278	8.8826


==> VisResults/FRGC_4x_00500/_Metrics_Ours_FC.txt <==
27.1126	0.7927	1.5554	35.5798	7.8250


==> VisResults/FRGC_4x_00500/_Metrics_Ours_SR.txt <==
29.3000	0.8647	2.2414	39.9296	9.9781


==> VisResults/FRGC_4x_00500/_Metrics_SFH.txt <==
26.6330	0.7591	1.5742	36.1797	7.0097


==> VisResults/FRGC_4x_00500/_Metrics_SRCNN.txt <==
27.4528	0.7980	1.8507	36.5932	7.9435


==> VisResults/FRGC_4x_00577/_Metrics_AAAI.txt <==
28.3165	0.8367	2.3433	37.9279	11.4206


==> VisResults/FRGC_4x_00577/_Metrics_Bicubic.txt <==
26.9112	0.7716	1.9465	35.7652	9.7237


==> VisResults/FRGC_4x_00577/_Metrics_KK.txt <==
27.5580	0.7947	2.1433	36.9601	10.4380


==> VisResults/FRGC_4x_00577/_Metrics_Liu07.txt <==
24.4087	0.6539	1.2220	32.8135	7.2683


==> VisResults/FRGC_4x_00577/_Metrics_Ma10.txt <==
29.2102	0.8547	2.5623	39.1404	12.3820


==> VisResults/FRGC_4x_00577/_Metrics_NN.txt <==
24.5740	0.6626	1.3952	34.8090	7.2923


==> VisResults/FRGC_4x_00577/_Metrics_Ours_BP.txt <==
29.7468	0.8693	2.8756	39.9830	12.9773


==> VisResults/FRGC_4x_00577/_Metrics_Ours_D.txt <==
29.4058	0.8575	2.7985	39.3991	12.5734


==> VisResults/FRGC_4x_00577/_Metrics_Ours_FC.txt <==
26.7927	0.7828	1.7550	34.9994	10.2204


==> VisResults/FRGC_4x_00577/_Metrics_Ours_SR.txt <==
29.6844	0.8680	2.8567	39.7856	12.9440


==> VisResults/FRGC_4x_00577/_Metrics_SFH.txt <==
26.9678	0.7785	1.9347	36.3681	10.1223


==> VisResults/FRGC_4x_00577/_Metrics_SRCNN.txt <==
27.4996	0.7939	2.1851	36.7804	10.3770


==> VisResults/FRGC_4x_00800/_Metrics_AAAI.txt <==
28.6368	0.8605	2.2794	37.9905	11.2323


==> VisResults/FRGC_4x_00800/_Metrics_Bicubic.txt <==
27.0776	0.8121	1.9376	35.4788	9.2486


==> VisResults/FRGC_4x_00800/_Metrics_KK.txt <==
28.1180	0.8492	2.2043	37.5745	10.1641


==> VisResults/FRGC_4x_00800/_Metrics_Liu07.txt <==
24.9683	0.7185	1.3064	32.4561	7.2811


==> VisResults/FRGC_4x_00800/_Metrics_Ma10.txt <==
29.8404	0.8812	2.5534	39.2808	12.2426


==> VisResults/FRGC_4x_00800/_Metrics_NN.txt <==
24.7949	0.7084	1.2167	34.5377	6.4899


==> VisResults/FRGC_4x_00800/_Metrics_Ours_BP.txt <==
30.9995	0.9092	3.0686	42.2010	13.4642


==> VisResults/FRGC_4x_00800/_Metrics_Ours_D.txt <==
29.9585	0.8901	2.7470	40.2124	12.4230


==> VisResults/FRGC_4x_00800/_Metrics_Ours_FC.txt <==
27.0565	0.8114	1.6705	34.8303	9.7255


==> VisResults/FRGC_4x_00800/_Metrics_Ours_SR.txt <==
30.8711	0.9083	2.9936	41.7501	13.3399


==> VisResults/FRGC_4x_00800/_Metrics_SFH.txt <==
26.2959	0.7904	1.7679	34.9422	8.3638


==> VisResults/FRGC_4x_00800/_Metrics_SRCNN.txt <==
28.7377	0.8612	2.2505	38.1003	11.0282


==> VisResults/FRGC_4x_00817/_Metrics_AAAI.txt <==
29.6213	0.8650	2.1802	38.6084	10.3937


==> VisResults/FRGC_4x_00817/_Metrics_Bicubic.txt <==
28.7201	0.8276	1.8617	37.1568	9.4720


==> VisResults/FRGC_4x_00817/_Metrics_KK.txt <==
29.9894	0.8637	2.2509	39.6455	10.6146


==> VisResults/FRGC_4x_00817/_Metrics_Liu07.txt <==
26.5657	0.7534	1.3367	34.1670	7.1675


==> VisResults/FRGC_4x_00817/_Metrics_Ma10.txt <==
30.1798	0.8730	2.1363	39.3968	11.0077


==> VisResults/FRGC_4x_00817/_Metrics_NN.txt <==
26.5372	0.7270	1.2860	36.2212	6.7779


==> VisResults/FRGC_4x_00817/_Metrics_Ours_BP.txt <==
31.6549	0.9026	2.8538	42.2991	12.6049


==> VisResults/FRGC_4x_00817/_Metrics_Ours_D.txt <==
31.7246	0.9015	2.7488	42.3998	12.7478


==> VisResults/FRGC_4x_00817/_Metrics_Ours_FC.txt <==
28.2372	0.8214	1.6341	36.1591	9.1161


==> VisResults/FRGC_4x_00817/_Metrics_Ours_SR.txt <==
31.6023	0.9012	2.7821	42.1581	12.5938


==> VisResults/FRGC_4x_00817/_Metrics_SFH.txt <==
27.1383	0.7693	1.5731	35.8846	7.6831


==> VisResults/FRGC_4x_00817/_Metrics_SRCNN.txt <==
30.2073	0.8695	2.3073	39.8511	11.0101


==> VisResults/FRGC_4x_01090/_Metrics_AAAI.txt <==
28.2743	0.8414	2.2321	37.7352	10.2983


==> VisResults/FRGC_4x_01090/_Metrics_Bicubic.txt <==
26.8828	0.7922	1.8829	35.5247	8.7072


==> VisResults/FRGC_4x_01090/_Metrics_KK.txt <==
27.5435	0.8240	2.1696	37.2349	9.2460


==> VisResults/FRGC_4x_01090/_Metrics_Liu07.txt <==
24.5062	0.6890	1.2783	32.5311	6.4305


==> VisResults/FRGC_4x_01090/_Metrics_Ma10.txt <==
28.7557	0.8499	2.1948	38.0745	10.8997


==> VisResults/FRGC_4x_01090/_Metrics_NN.txt <==
25.0906	0.6862	1.2981	34.7495	6.8235


==> VisResults/FRGC_4x_01090/_Metrics_Ours_BP.txt <==
29.9196	0.8855	2.8142	40.6210	12.1566


==> VisResults/FRGC_4x_01090/_Metrics_Ours_D.txt <==
29.5278	0.8729	2.7166	40.1850	11.5420


==> VisResults/FRGC_4x_01090/_Metrics_Ours_FC.txt <==
26.7976	0.7851	1.5862	34.6464	9.1461


==> VisResults/FRGC_4x_01090/_Metrics_Ours_SR.txt <==
29.8849	0.8845	2.7298	40.5176	12.1387


==> VisResults/FRGC_4x_01090/_Metrics_SFH.txt <==
25.0950	0.7525	1.6308	33.0754	6.7889


==> VisResults/FRGC_4x_01090/_Metrics_SRCNN.txt <==
27.8671	0.8338	2.1434	37.6079	9.6019


==> VisResults/FRGC_4x_01300/_Metrics_AAAI.txt <==
28.1582	0.8654	2.2112	37.6563	11.0700


==> VisResults/FRGC_4x_01300/_Metrics_Bicubic.txt <==
26.4928	0.8169	1.7813	35.5809	8.9577


==> VisResults/FRGC_4x_01300/_Metrics_KK.txt <==
26.9174	0.8353	2.0052	36.6517	9.3673


==> VisResults/FRGC_4x_01300/_Metrics_Liu07.txt <==
23.9073	0.7082	1.1419	32.1216	6.3474


==> VisResults/FRGC_4x_01300/_Metrics_Ma10.txt <==
29.0194	0.8852	2.3063	38.8778	11.8816


==> VisResults/FRGC_4x_01300/_Metrics_NN.txt <==
24.7111	0.7198	1.3369	35.1042	7.1453


==> VisResults/FRGC_4x_01300/_Metrics_Ours_BP.txt <==
29.9422	0.9067	2.8451	41.2469	12.9043


==> VisResults/FRGC_4x_01300/_Metrics_Ours_D.txt <==
29.6347	0.9028	2.6254	40.4752	13.0154


==> VisResults/FRGC_4x_01300/_Metrics_Ours_FC.txt <==
27.0651	0.8313	1.7300	35.3065	10.0453


==> VisResults/FRGC_4x_01300/_Metrics_Ours_SR.txt <==
29.8843	0.9056	2.7888	40.9812	12.8320


==> VisResults/FRGC_4x_01300/_Metrics_SFH.txt <==
26.1800	0.8243	1.7311	34.9892	8.8346


==> VisResults/FRGC_4x_01300/_Metrics_SRCNN.txt <==
26.9808	0.8365	1.9544	36.5718	9.4985


==> VisResults/FRGC_4x_01596/_Metrics_AAAI.txt <==
29.1236	0.8465	2.0395	38.6510	10.9134


==> VisResults/FRGC_4x_01596/_Metrics_Bicubic.txt <==
28.4214	0.8136	1.8219	37.4510	10.0723


==> VisResults/FRGC_4x_01596/_Metrics_KK.txt <==
29.1378	0.8363	2.0521	38.9635	10.8252


==> VisResults/FRGC_4x_01596/_Metrics_Liu07.txt <==
26.9508	0.7505	1.3558	35.5758	8.7515


==> VisResults/FRGC_4x_01596/_Metrics_Ma10.txt <==
29.5099	0.8502	2.1496	38.9897	11.4858


==> VisResults/FRGC_4x_01596/_Metrics_NN.txt <==
26.0946	0.7242	1.2749	36.4463	7.4501


==> VisResults/FRGC_4x_01596/_Metrics_Ours_BP.txt <==
30.9580	0.8801	2.5593	41.8165	13.0873


==> VisResults/FRGC_4x_01596/_Metrics_Ours_D.txt <==
30.7534	0.8788	2.4213	41.7152	12.6740


==> VisResults/FRGC_4x_01596/_Metrics_Ours_FC.txt <==
27.5049	0.8006	1.4519	35.1605	9.5969


==> VisResults/FRGC_4x_01596/_Metrics_Ours_SR.txt <==
30.9156	0.8791	2.5213	41.7078	13.0180


==> VisResults/FRGC_4x_01596/_Metrics_SFH.txt <==
26.7690	0.7595	1.5265	35.5779	8.5636


==> VisResults/FRGC_4x_01596/_Metrics_SRCNN.txt <==
29.4979	0.8460	2.1668	39.4477	11.2221


==> VisResults/FRGC_4x_01600/_Metrics_AAAI.txt <==
29.7780	0.8658	2.0723	39.5865	10.2021


==> VisResults/FRGC_4x_01600/_Metrics_Bicubic.txt <==
28.4331	0.8249	1.7746	37.7092	8.4632


==> VisResults/FRGC_4x_01600/_Metrics_KK.txt <==
29.0788	0.8498	1.9695	39.1506	9.0927


==> VisResults/FRGC_4x_01600/_Metrics_Liu07.txt <==
25.5757	0.7338	1.0649	33.7633	5.8827


==> VisResults/FRGC_4x_01600/_Metrics_Ma10.txt <==
30.0941	0.8724	2.0807	39.6798	10.5201


==> VisResults/FRGC_4x_01600/_Metrics_NN.txt <==
26.6980	0.7297	1.2443	36.8861	6.4704


==> VisResults/FRGC_4x_01600/_Metrics_Ours_BP.txt <==
31.0925	0.8991	2.5578	42.3060	11.4963


==> VisResults/FRGC_4x_01600/_Metrics_Ours_D.txt <==
30.7246	0.8913	2.3811	41.5923	11.2953


==> VisResults/FRGC_4x_01600/_Metrics_Ours_FC.txt <==
28.8999	0.8293	1.7143	37.2138	9.4230


==> VisResults/FRGC_4x_01600/_Metrics_Ours_SR.txt <==
31.0168	0.8987	2.5136	42.0208	11.5130


==> VisResults/FRGC_4x_01600/_Metrics_SFH.txt <==
27.9751	0.8125	1.6732	37.6411	8.1013


==> VisResults/FRGC_4x_01600/_Metrics_SRCNN.txt <==
29.3854	0.8570	1.9593	39.3359	9.5558


==> VisResults/FRGC_8x_00001/_Metrics_AAAI.txt <==
28.9889	0.8483	1.8867	36.3656	9.1295


==> VisResults/FRGC_8x_00001/_Metrics_Bicubic.txt <==
25.9442	0.6939	1.0414	32.4426	5.5860


==> VisResults/FRGC_8x_00001/_Metrics_KK24.txt <==
26.3130	0.7061	1.1062	32.9223	6.1552


==> VisResults/FRGC_8x_00001/_Metrics_KK42.txt <==
26.4277	0.7050	1.0976	33.1652	6.1772


==> VisResults/FRGC_8x_00001/_Metrics_Liu07.txt <==
24.1828	0.6113	0.6325	30.8350	3.9795


==> VisResults/FRGC_8x_00001/_Metrics_Ma10.txt <==
29.1880	0.8422	1.8058	36.8071	9.3831


==> VisResults/FRGC_8x_00001/_Metrics_NN.txt <==
23.9451	0.5411	0.4844	30.7586	3.3987


==> VisResults/FRGC_8x_00001/_Metrics_Ours_BP.txt <==
31.0431	0.8823	2.1113	39.6078	11.2181


==> VisResults/FRGC_8x_00001/_Metrics_Ours_D.txt <==
27.7978	0.7737	1.4715	35.0083	7.6823


==> VisResults/FRGC_8x_00001/_Metrics_Ours_FC.txt <==
28.6550	0.8368	1.7211	36.0977	8.6171


==> VisResults/FRGC_8x_00001/_Metrics_Ours_SR.txt <==
31.1203	0.8831	2.1263	39.7463	11.2095


==> VisResults/FRGC_8x_00001/_Metrics_Ours_SR3.txt <==
28.6920	0.8220	1.5612	36.3184	8.5596


==> VisResults/FRGC_8x_00001/_Metrics_Ours_SR5.txt <==
28.2253	0.8118	1.5588	35.5946	7.9646


==> VisResults/FRGC_8x_00001/_Metrics_SFH.txt <==
25.9701	0.7849	2.0353	32.5267	5.9695


==> VisResults/FRGC_8x_00001/_Metrics_SRCNN24.txt <==
25.5430	0.6744	0.9554	31.9888	5.4080


==> VisResults/FRGC_8x_00001/_Metrics_SRCNN42.txt <==
26.0070	0.6949	0.9657	32.5729	5.8788


==> VisResults/FRGC_8x_00002/_Metrics_AAAI.txt <==
28.5958	0.8322	1.7095	36.0624	8.4505


==> VisResults/FRGC_8x_00002/_Metrics_Bicubic.txt <==
25.9248	0.6883	0.9571	32.5051	5.4884


==> VisResults/FRGC_8x_00002/_Metrics_KK24.txt <==
26.3770	0.7057	1.0626	33.0757	6.0796


==> VisResults/FRGC_8x_00002/_Metrics_KK42.txt <==
26.4218	0.7024	1.0412	33.2338	6.1619


==> VisResults/FRGC_8x_00002/_Metrics_Liu07.txt <==
24.4693	0.6015	0.6308	31.4702	4.2247


==> VisResults/FRGC_8x_00002/_Metrics_Ma10.txt <==
28.7443	0.8304	1.6665	36.4088	8.9160


==> VisResults/FRGC_8x_00002/_Metrics_NN.txt <==
24.0455	0.5537	0.4976	30.9206	3.4054


==> VisResults/FRGC_8x_00002/_Metrics_Ours_BP.txt <==
30.3982	0.8714	1.9621	38.8399	10.3675


==> VisResults/FRGC_8x_00002/_Metrics_Ours_D.txt <==
27.7561	0.7720	1.4535	35.0658	7.5537


==> VisResults/FRGC_8x_00002/_Metrics_Ours_FC.txt <==
28.0106	0.8189	1.6110	35.4154	7.8375


==> VisResults/FRGC_8x_00002/_Metrics_Ours_SR.txt <==
30.4593	0.8725	1.9900	38.9407	10.3698


==> VisResults/FRGC_8x_00002/_Metrics_Ours_SR3.txt <==
28.5065	0.8157	1.4605	36.2161	8.2375


==> VisResults/FRGC_8x_00002/_Metrics_Ours_SR5.txt <==
28.2191	0.8057	1.4772	35.7418	7.8020


==> VisResults/FRGC_8x_00002/_Metrics_SFH.txt <==
25.1554	0.7504	1.7033	31.9612	4.6381


==> VisResults/FRGC_8x_00002/_Metrics_SRCNN24.txt <==
25.5969	0.6782	0.9390	32.1123	5.3868


==> VisResults/FRGC_8x_00002/_Metrics_SRCNN42.txt <==
25.9863	0.6928	0.9215	32.6204	5.7124


==> VisResults/FRGC_8x_00003/_Metrics_AAAI.txt <==
25.7703	0.8285	1.9722	33.1689	9.5186


==> VisResults/FRGC_8x_00003/_Metrics_Bicubic.txt <==
22.3670	0.6448	0.9171	28.8774	5.6536


==> VisResults/FRGC_8x_00003/_Metrics_KK24.txt <==
22.5948	0.6366	0.9789	29.2084	5.9203


==> VisResults/FRGC_8x_00003/_Metrics_KK42.txt <==
22.7674	0.6448	1.0171	29.4526	6.1498


==> VisResults/FRGC_8x_00003/_Metrics_Liu07.txt <==
19.8118	0.5352	0.6234	26.8644	3.0411


==> VisResults/FRGC_8x_00003/_Metrics_Ma10.txt <==
26.3473	0.8345	1.9267	34.1765	10.1499


==> VisResults/FRGC_8x_00003/_Metrics_NN.txt <==
20.5469	0.4725	0.4609	27.4620	3.7811


==> VisResults/FRGC_8x_00003/_Metrics_Ours_BP.txt <==
27.6591	0.8653	2.1730	36.2853	11.5315


==> VisResults/FRGC_8x_00003/_Metrics_Ours_D.txt <==
25.4400	0.7872	1.6475	33.1744	9.0504


==> VisResults/FRGC_8x_00003/_Metrics_Ours_FC.txt <==
25.2053	0.8130	1.6890	32.4860	8.7873


==> VisResults/FRGC_8x_00003/_Metrics_Ours_SR.txt <==
27.6744	0.8656	2.1849	36.3344	11.4803


==> VisResults/FRGC_8x_00003/_Metrics_Ours_SR3.txt <==
25.5619	0.8004	1.5770	33.2202	9.0791


==> VisResults/FRGC_8x_00003/_Metrics_Ours_SR5.txt <==
25.8462	0.8149	1.6833	33.6764	9.3836


==> VisResults/FRGC_8x_00003/_Metrics_SFH.txt <==
21.5482	0.6369	1.1248	28.5078	5.0350


==> VisResults/FRGC_8x_00003/_Metrics_SRCNN24.txt <==
22.0610	0.6279	0.9508	28.6535	5.5890


==> VisResults/FRGC_8x_00003/_Metrics_SRCNN42.txt <==
22.6185	0.6547	0.9973	29.2331	6.1376


==> VisResults/FRGC_8x_00004/_Metrics_AAAI.txt <==
24.6043	0.7945	1.8401	32.0357	8.2495


==> VisResults/FRGC_8x_00004/_Metrics_Bicubic.txt <==
21.9270	0.6312	0.9346	28.4856	5.3512


==> VisResults/FRGC_8x_00004/_Metrics_KK24.txt <==
22.4340	0.6429	1.0944	29.1175	5.9284


==> VisResults/FRGC_8x_00004/_Metrics_KK42.txt <==
22.4309	0.6380	1.0529	29.2099	6.0226


==> VisResults/FRGC_8x_00004/_Metrics_Liu07.txt <==
19.6259	0.5449	0.6588	26.8600	3.0521


==> VisResults/FRGC_8x_00004/_Metrics_Ma10.txt <==
25.1148	0.8008	1.8868	32.7218	8.9037


==> VisResults/FRGC_8x_00004/_Metrics_NN.txt <==
20.3024	0.4667	0.4705	27.1931	3.6988


==> VisResults/FRGC_8x_00004/_Metrics_Ours_BP.txt <==
26.0818	0.8331	2.0539	34.2692	9.7883


==> VisResults/FRGC_8x_00004/_Metrics_Ours_D.txt <==
24.8193	0.7741	1.6595	32.7028	8.5274


==> VisResults/FRGC_8x_00004/_Metrics_Ours_FC.txt <==
24.3365	0.7866	1.7122	31.7237	8.0199


==> VisResults/FRGC_8x_00004/_Metrics_Ours_SR.txt <==
26.0633	0.8337	2.0513	34.2470	9.7014


==> VisResults/FRGC_8x_00004/_Metrics_Ours_SR3.txt <==
24.9172	0.7785	1.5638	32.6711	8.6451


==> VisResults/FRGC_8x_00004/_Metrics_Ours_SR5.txt <==
24.9657	0.7915	1.6655	32.8141	8.6426


==> VisResults/FRGC_8x_00004/_Metrics_SFH.txt <==
20.7865	0.5921	1.0279	27.4856	4.3253


==> VisResults/FRGC_8x_00004/_Metrics_SRCNN24.txt <==
21.8427	0.6247	0.9775	28.5179	5.5151


==> VisResults/FRGC_8x_00004/_Metrics_SRCNN42.txt <==
22.2318	0.6422	1.0362	28.9562	5.9092


==> VisResults/FRGC_8x_00250/_Metrics_AAAI.txt <==
25.8396	0.7807	1.3938	33.1210	8.7713


==> VisResults/FRGC_8x_00250/_Metrics_Bicubic.txt <==
22.5750	0.5869	0.6786	29.0856	5.1075


==> VisResults/FRGC_8x_00250/_Metrics_KK24.txt <==
22.9022	0.6201	0.7574	29.5363	5.6819


==> VisResults/FRGC_8x_00250/_Metrics_KK42.txt <==
22.8943	0.6158	0.7298	29.5485	5.5958


==> VisResults/FRGC_8x_00250/_Metrics_Liu07.txt <==
18.3820	0.4038	0.3232	25.2796	0.8387


==> VisResults/FRGC_8x_00250/_Metrics_Ma10.txt <==
25.4174	0.7634	1.2168	32.6958	8.2959


==> VisResults/FRGC_8x_00250/_Metrics_NN.txt <==
21.2146	0.4544	0.3662	27.9372	3.7614


==> VisResults/FRGC_8x_00250/_Metrics_Ours_BP.txt <==
26.1084	0.8004	1.4503	33.3100	9.1014


==> VisResults/FRGC_8x_00250/_Metrics_Ours_D.txt <==
25.7060	0.7802	1.2380	33.0013	8.5589


==> VisResults/FRGC_8x_00250/_Metrics_Ours_FC.txt <==
25.1430	0.7664	1.2724	32.2457	8.0963


==> VisResults/FRGC_8x_00250/_Metrics_Ours_SR.txt <==
26.2196	0.8026	1.4546	33.4560	9.1132


==> VisResults/FRGC_8x_00250/_Metrics_Ours_SR3.txt <==
26.3643	0.7996	1.4564	33.8569	9.3108


==> VisResults/FRGC_8x_00250/_Metrics_Ours_SR5.txt <==
26.3104	0.8000	1.3734	33.8381	9.2265


==> VisResults/FRGC_8x_00250/_Metrics_SFH.txt <==
22.4109	0.5899	0.6357	29.3373	5.1663


==> VisResults/FRGC_8x_00250/_Metrics_SRCNN24.txt <==
22.8312	0.6191	0.7580	29.4459	5.3590


==> VisResults/FRGC_8x_00250/_Metrics_SRCNN42.txt <==
22.6818	0.6088	0.7289	29.2554	5.2381


==> VisResults/FRGC_8x_00345/_Metrics_AAAI.txt <==
25.7422	0.7817	1.6360	33.3601	9.2268


==> VisResults/FRGC_8x_00345/_Metrics_Bicubic.txt <==
22.8458	0.5977	0.8878	29.3971	5.9681


==> VisResults/FRGC_8x_00345/_Metrics_KK24.txt <==
23.4488	0.6221	0.9882	30.2322	6.7022


==> VisResults/FRGC_8x_00345/_Metrics_KK42.txt <==
23.5323	0.6225	0.9536	30.3200	6.8039


==> VisResults/FRGC_8x_00345/_Metrics_Liu07.txt <==
19.1461	0.5224	0.6321	26.5465	2.1425


==> VisResults/FRGC_8x_00345/_Metrics_Ma10.txt <==
24.7629	0.7426	1.3681	32.2078	8.2121


==> VisResults/FRGC_8x_00345/_Metrics_NN.txt <==
20.8523	0.4602	0.5037	27.6909	3.8629


==> VisResults/FRGC_8x_00345/_Metrics_Ours_BP.txt <==
27.1667	0.8192	1.8882	35.2093	10.8964


==> VisResults/FRGC_8x_00345/_Metrics_Ours_D.txt <==
25.4149	0.7612	1.5398	32.9358	8.7294


==> VisResults/FRGC_8x_00345/_Metrics_Ours_FC.txt <==
25.5637	0.7726	1.5558	33.2523	9.1104


==> VisResults/FRGC_8x_00345/_Metrics_Ours_SR.txt <==
27.2166	0.8200	1.8913	35.2806	10.8114


==> VisResults/FRGC_8x_00345/_Metrics_Ours_SR3.txt <==
26.3318	0.7955	1.6778	34.3449	9.7395


==> VisResults/FRGC_8x_00345/_Metrics_Ours_SR5.txt <==
26.9327	0.8047	1.7546	35.3233	10.4092


==> VisResults/FRGC_8x_00345/_Metrics_SRCNN24.txt <==
23.4830	0.6392	1.0408	30.3714	6.7589


==> VisResults/FRGC_8x_00345/_Metrics_SRCNN42.txt <==
23.4149	0.6304	1.0058	30.1675	6.6673


==> VisResults/FRGC_8x_00350/_Metrics_AAAI.txt <==
26.0268	0.7693	1.3617	33.9604	7.8344


==> VisResults/FRGC_8x_00350/_Metrics_Bicubic.txt <==
23.4948	0.6224	0.8085	30.2562	4.8695


==> VisResults/FRGC_8x_00350/_Metrics_KK24.txt <==
23.9064	0.6442	0.9293	30.8216	5.3304


==> VisResults/FRGC_8x_00350/_Metrics_KK42.txt <==
23.8209	0.6345	0.9189	30.7616	5.2709


==> VisResults/FRGC_8x_00350/_Metrics_Liu07.txt <==
19.7751	0.4898	0.4795	26.7681	1.2429


==> VisResults/FRGC_8x_00350/_Metrics_Ma10.txt <==
25.1173	0.7279	1.2137	32.9807	6.6178


==> VisResults/FRGC_8x_00350/_Metrics_NN.txt <==
21.7944	0.4759	0.3630	28.7364	3.1925


==> VisResults/FRGC_8x_00350/_Metrics_Ours_BP.txt <==
27.6097	0.8113	1.6572	36.5919	9.5940


==> VisResults/FRGC_8x_00350/_Metrics_Ours_D.txt <==
25.6142	0.7512	1.2722	33.4591	7.1341


==> VisResults/FRGC_8x_00350/_Metrics_Ours_FC.txt <==
26.1965	0.7705	1.3352	34.2890	8.0750


==> VisResults/FRGC_8x_00350/_Metrics_Ours_SR.txt <==
27.5975	0.8116	1.6633	36.5580	9.5799


==> VisResults/FRGC_8x_00350/_Metrics_Ours_SR3.txt <==
27.1505	0.7954	1.5270	35.9264	8.9642


==> VisResults/FRGC_8x_00350/_Metrics_Ours_SR5.txt <==
26.6285	0.7798	1.4613	35.1799	8.4493


==> VisResults/FRGC_8x_00350/_Metrics_SRCNN24.txt <==
23.9831	0.6527	0.9188	30.9293	5.3973


==> VisResults/FRGC_8x_00350/_Metrics_SRCNN42.txt <==
23.8824	0.6456	0.9550	30.7566	5.2608


==> VisResults/FRGC_8x_00678/_Metrics_AAAI.txt <==
26.5441	0.7907	1.4017	33.2972	7.9507


==> VisResults/FRGC_8x_00678/_Metrics_Bicubic.txt <==
24.1693	0.6545	0.8853	30.5018	5.2021


==> VisResults/FRGC_8x_00678/_Metrics_KK24.txt <==
24.4783	0.6589	0.9492	30.8910	5.6093


==> VisResults/FRGC_8x_00678/_Metrics_KK42.txt <==
24.6048	0.6649	0.9141	31.1326	5.7522


==> VisResults/FRGC_8x_00678/_Metrics_Liu07.txt <==
19.2104	0.4351	0.3580	26.2042	0.2338


==> VisResults/FRGC_8x_00678/_Metrics_Ma10.txt <==
26.5905	0.7774	1.4554	33.9321	7.8987


==> VisResults/FRGC_8x_00678/_Metrics_NN.txt <==
22.4366	0.4918	0.4278	28.9530	3.4164


==> VisResults/FRGC_8x_00678/_Metrics_Ours_BP.txt <==
28.0753	0.8354	1.7140	35.3253	9.5583


==> VisResults/FRGC_8x_00678/_Metrics_Ours_D.txt <==
25.8871	0.7424	1.2247	32.6428	7.1700


==> VisResults/FRGC_8x_00678/_Metrics_Ours_FC.txt <==
27.4940	0.8159	1.5540	34.6783	9.2799


==> VisResults/FRGC_8x_00678/_Metrics_Ours_SR.txt <==
28.0655	0.8357	1.7133	35.2961	9.4997


==> VisResults/FRGC_8x_00678/_Metrics_Ours_SR3.txt <==
27.4671	0.8183	1.5852	34.5624	8.8224


==> VisResults/FRGC_8x_00678/_Metrics_Ours_SR5.txt <==
27.5369	0.8104	1.4745	34.7746	8.8271


==> VisResults/FRGC_8x_00678/_Metrics_SFH.txt <==
24.3459	0.6850	1.0165	31.4145	5.5525


==> VisResults/FRGC_8x_00678/_Metrics_SRCNN24.txt <==
24.7325	0.6734	0.9815	31.1804	5.8652


==> VisResults/FRGC_8x_00678/_Metrics_SRCNN42.txt <==
24.6742	0.6756	0.9987	31.1561	5.8635


==> VisResults/FRGC_8x_00850/_Metrics_AAAI.txt <==
25.7132	0.7666	1.5113	32.9395	7.5226


==> VisResults/FRGC_8x_00850/_Metrics_Bicubic.txt <==
23.0894	0.5959	0.7569	29.4710	4.7751


==> VisResults/FRGC_8x_00850/_Metrics_KK24.txt <==
22.9715	0.5916	0.7608	29.3310	4.5776


==> VisResults/FRGC_8x_00850/_Metrics_KK42.txt <==
23.1972	0.6022	0.7618	29.6354	4.9055


==> VisResults/FRGC_8x_00850/_Metrics_Liu07.txt <==
19.9536	0.4860	0.4978	26.9018	1.5968


==> VisResults/FRGC_8x_00850/_Metrics_Ma10.txt <==
26.2971	0.7904	1.6261	33.8537	8.1531


==> VisResults/FRGC_8x_00850/_Metrics_NN.txt <==
21.8089	0.4843	0.3915	28.7028	3.3807


==> VisResults/FRGC_8x_00850/_Metrics_Ours_BP.txt <==
26.1523	0.7893	1.7240	33.4790	7.8367


==> VisResults/FRGC_8x_00850/_Metrics_Ours_D.txt <==
26.4317	0.7837	1.6286	33.8799	8.3310


==> VisResults/FRGC_8x_00850/_Metrics_Ours_FC.txt <==
25.3828	0.7637	1.4242	32.5020	7.2573


==> VisResults/FRGC_8x_00850/_Metrics_Ours_SR.txt <==
26.2566	0.7882	1.7014	33.6295	7.9429


==> VisResults/FRGC_8x_00850/_Metrics_Ours_SR3.txt <==
25.6901	0.7691	1.4354	32.8270	7.5375


==> VisResults/FRGC_8x_00850/_Metrics_Ours_SR5.txt <==
26.6272	0.7955	1.7427	34.1730	8.5297


==> VisResults/FRGC_8x_00850/_Metrics_SFH.txt <==
22.1312	0.5888	0.9152	28.9735	3.8168


==> VisResults/FRGC_8x_00850/_Metrics_SRCNN24.txt <==
23.1930	0.6124	0.8585	29.5657	4.8167


==> VisResults/FRGC_8x_00850/_Metrics_SRCNN42.txt <==
23.1577	0.6062	0.8083	29.5555	4.8178


==> VisResults/FRGC_8x_01550/_Metrics_AAAI.txt <==
24.9968	0.6599	1.0053	33.5332	5.8149


==> VisResults/FRGC_8x_01550/_Metrics_Bicubic.txt <==
23.7616	0.5546	0.5814	31.4126	4.3709


==> VisResults/FRGC_8x_01550/_Metrics_KK24.txt <==
23.8021	0.5586	0.5605	31.5209	4.4695


==> VisResults/FRGC_8x_01550/_Metrics_KK42.txt <==
23.8642	0.5585	0.5676	31.6338	4.4590


==> VisResults/FRGC_8x_01550/_Metrics_Liu07.txt <==
19.5681	0.3954	0.3538	27.1791	0.1330


==> VisResults/FRGC_8x_01550/_Metrics_Ma10.txt <==
24.7075	0.6603	0.9240	33.3581	5.3548


==> VisResults/FRGC_8x_01550/_Metrics_NN.txt <==
22.7416	0.4420	0.3503	30.4468	3.2601


==> VisResults/FRGC_8x_01550/_Metrics_Ours_BP.txt <==
25.3191	0.6900	1.0466	34.4825	5.9315


==> VisResults/FRGC_8x_01550/_Metrics_Ours_D.txt <==
24.5650	0.6132	0.7458	32.8463	5.2571


==> VisResults/FRGC_8x_01550/_Metrics_Ours_FC.txt <==
24.6846	0.6545	0.8927	33.1750	5.4904


==> VisResults/FRGC_8x_01550/_Metrics_Ours_SR.txt <==
25.3067	0.6909	1.0490	34.4500	5.9583


==> VisResults/FRGC_8x_01550/_Metrics_Ours_SR3.txt <==
25.4147	0.6999	1.0578	34.4783	5.9868


==> VisResults/FRGC_8x_01550/_Metrics_Ours_SR5.txt <==
25.3273	0.6794	1.0397	34.3677	6.0258


==> VisResults/FRGC_8x_01550/_Metrics_SFH.txt <==
22.2734	0.5010	0.6850	29.8893	2.8509


==> VisResults/FRGC_8x_01550/_Metrics_SRCNN24.txt <==
23.9502	0.5737	0.6034	31.8012	4.5593


==> VisResults/FRGC_8x_01550/_Metrics_SRCNN42.txt <==
24.1410	0.5762	0.6254	32.1098	4.7880


==> VisResults/LFWA_4x_00001/_Metrics_AAAI.txt <==
23.7796	0.7098	1.4616	32.0137	8.0505


==> VisResults/LFWA_4x_00001/_Metrics_Bicubic.txt <==
23.9691	0.7128	1.5011	32.4433	8.2380


==> VisResults/LFWA_4x_00001/_Metrics_KK.txt <==
24.9890	0.7670	1.7511	34.2870	9.0903


==> VisResults/LFWA_4x_00001/_Metrics_Liu07.txt <==
22.3855	0.5962	0.9560	30.1758	6.5430


==> VisResults/LFWA_4x_00001/_Metrics_Ma10.txt <==
24.0193	0.7325	1.4767	32.2760	8.3897


==> VisResults/LFWA_4x_00001/_Metrics_NN.txt <==
22.2113	0.6132	1.0554	31.5305	6.3641


==> VisResults/LFWA_4x_00001/_Metrics_Ours_BP.txt <==
26.1691	0.8192	2.0642	36.0466	10.4178


==> VisResults/LFWA_4x_00001/_Metrics_Ours_D.txt <==
25.7474	0.7986	1.8997	35.3531	9.9751


==> VisResults/LFWA_4x_00001/_Metrics_Ours_FC.txt <==
21.8452	0.6074	0.9146	28.8906	6.1458


==> VisResults/LFWA_4x_00001/_Metrics_Ours_SR.txt <==
26.1360	0.8190	2.0433	35.9617	10.3743


==> VisResults/LFWA_4x_00001/_Metrics_SFH.txt <==
23.6368	0.6871	1.3151	32.4426	7.6476


==> VisResults/LFWA_4x_00001/_Metrics_SRCNN.txt <==
24.9758	0.7691	1.6708	34.4256	9.0782


==> VisResults/LFWA_4x_00002/_Metrics_AAAI.txt <==
23.9946	0.7002	1.4674	31.0027	8.8367


==> VisResults/LFWA_4x_00002/_Metrics_Bicubic.txt <==
25.4046	0.7585	1.8803	33.0681	9.9567


==> VisResults/LFWA_4x_00002/_Metrics_KK.txt <==
27.0011	0.8003	2.1976	35.1820	11.4496


==> VisResults/LFWA_4x_00002/_Metrics_Liu07.txt <==
21.4734	0.5593	0.8974	28.4468	5.7768


==> VisResults/LFWA_4x_00002/_Metrics_Ma10.txt <==
24.7030	0.7473	1.6865	31.8999	9.5182


==> VisResults/LFWA_4x_00002/_Metrics_NN.txt <==
22.9658	0.6516	1.2312	31.9413	7.1287


==> VisResults/LFWA_4x_00002/_Metrics_Ours_BP.txt <==
28.4196	0.8363	2.6554	37.0096	12.9947


==> VisResults/LFWA_4x_00002/_Metrics_Ours_D.txt <==
28.1849	0.8263	2.5538	36.9116	12.6822


==> VisResults/LFWA_4x_00002/_Metrics_Ours_FC.txt <==
21.0416	0.5392	0.8042	27.2226	5.4989


==> VisResults/LFWA_4x_00002/_Metrics_Ours_SR.txt <==
28.3581	0.8358	2.5846	36.8873	12.8935


==> VisResults/LFWA_4x_00002/_Metrics_SFH.txt <==
24.3267	0.7035	1.4498	32.2005	8.6029


==> VisResults/LFWA_4x_00002/_Metrics_SRCNN.txt <==
27.2937	0.8058	2.2351	35.5510	11.7506


==> VisResults/LFWA_4x_00003/_Metrics_AAAI.txt <==
25.3881	0.7844	1.6756	33.5349	11.6181


==> VisResults/LFWA_4x_00003/_Metrics_Bicubic.txt <==
25.3060	0.7789	1.6701	33.3790	11.4946


==> VisResults/LFWA_4x_00003/_Metrics_KK.txt <==
26.4730	0.8206	1.9838	35.2499	12.6592


==> VisResults/LFWA_4x_00003/_Metrics_Liu07.txt <==
23.3055	0.6608	1.0337	30.7776	9.1089


==> VisResults/LFWA_4x_00003/_Metrics_Ma10.txt <==
25.3067	0.7913	1.5911	33.2170	11.4792


==> VisResults/LFWA_4x_00003/_Metrics_NN.txt <==
22.9622	0.6661	1.2050	32.4262	8.3677


==> VisResults/LFWA_4x_00003/_Metrics_Ours_BP.txt <==
28.2428	0.8716	2.5176	37.7678	14.4406


==> VisResults/LFWA_4x_00003/_Metrics_Ours_D.txt <==
27.5469	0.8543	2.2500	36.5411	13.6494


==> VisResults/LFWA_4x_00003/_Metrics_Ours_FC.txt <==
22.8271	0.6619	0.9849	29.6285	8.9151


==> VisResults/LFWA_4x_00003/_Metrics_Ours_SR.txt <==
28.2764	0.8710	2.5101	37.7908	14.3884


==> VisResults/LFWA_4x_00003/_Metrics_SFH.txt <==
24.8275	0.7495	1.5277	32.8955	10.5872


==> VisResults/LFWA_4x_00003/_Metrics_SRCNN.txt <==
26.7000	0.8249	1.9753	35.7083	12.4918


==> VisResults/LFWA_4x_00004/_Metrics_AAAI.txt <==
26.0653	0.7713	1.6990	34.4537	12.0245


==> VisResults/LFWA_4x_00004/_Metrics_Bicubic.txt <==
26.1870	0.7756	1.7221	34.6238	12.1385


==> VisResults/LFWA_4x_00004/_Metrics_KK.txt <==
27.2602	0.8129	2.0245	36.3664	13.0524


==> VisResults/LFWA_4x_00004/_Metrics_Liu07.txt <==
23.4617	0.6105	0.8991	30.8795	9.2623


==> VisResults/LFWA_4x_00004/_Metrics_Ma10.txt <==
25.5111	0.7330	1.3603	33.2385	11.5224


==> VisResults/LFWA_4x_00004/_Metrics_NN.txt <==
23.8202	0.6802	1.2162	33.5169	9.6520


==> VisResults/LFWA_4x_00004/_Metrics_Ours_BP.txt <==
28.0485	0.8310	2.1867	37.6179	13.9499


==> VisResults/LFWA_4x_00004/_Metrics_Ours_D.txt <==
28.1717	0.8400	2.2105	37.6593	14.1038


==> VisResults/LFWA_4x_00004/_Metrics_Ours_FC.txt <==
22.5473	0.5981	0.7322	29.1094	8.5887


==> VisResults/LFWA_4x_00004/_Metrics_Ours_SR.txt <==
28.0005	0.8291	2.1599	37.4997	13.9389


==> VisResults/LFWA_4x_00004/_Metrics_SFH.txt <==
24.7521	0.7280	1.3998	32.8699	10.5465


==> VisResults/LFWA_4x_00004/_Metrics_SRCNN.txt <==
27.2521	0.8185	2.0011	36.5573	13.1345


==> VisResults/LFWA_4x_00110/_Metrics_AAAI.txt <==
24.5257	0.7722	1.6934	32.1109	11.8627


==> VisResults/LFWA_4x_00110/_Metrics_Bicubic.txt <==
24.9520	0.7948	1.7923	32.8242	12.2458


==> VisResults/LFWA_4x_00110/_Metrics_KK.txt <==
26.5331	0.8270	2.0317	34.9606	13.9533


==> VisResults/LFWA_4x_00110/_Metrics_Liu07.txt <==
22.3003	0.6341	0.9187	29.2535	9.8344


==> VisResults/LFWA_4x_00110/_Metrics_Ma10.txt <==
23.5455	0.7142	1.2543	30.4998	11.1709


==> VisResults/LFWA_4x_00110/_Metrics_NN.txt <==
22.3994	0.7017	1.3126	31.7359	9.3902


==> VisResults/LFWA_4x_00110/_Metrics_Ours_BP.txt <==
27.6085	0.8494	2.2274	36.3184	14.9959


==> VisResults/LFWA_4x_00110/_Metrics_Ours_D.txt <==
27.3803	0.8458	2.1537	35.9927	14.7867


==> VisResults/LFWA_4x_00110/_Metrics_Ours_FC.txt <==
19.7545	0.5124	0.5128	25.7628	7.3605


==> VisResults/LFWA_4x_00110/_Metrics_Ours_SR.txt <==
27.5390	0.8464	2.2021	36.1678	14.9231


==> VisResults/LFWA_4x_00110/_Metrics_SFH.txt <==
24.4376	0.7498	1.6184	32.1113	12.1740


==> VisResults/LFWA_4x_00110/_Metrics_SRCNN.txt <==
26.7451	0.8206	2.0018	35.3275	14.0522


==> VisResults/LFWA_4x_00400/_Metrics_AAAI.txt <==
25.4259	0.8202	1.9698	33.0282	10.4631


==> VisResults/LFWA_4x_00400/_Metrics_Bicubic.txt <==
25.4795	0.8137	1.9369	33.1036	10.4321


==> VisResults/LFWA_4x_00400/_Metrics_KK.txt <==
26.7030	0.8433	2.2748	34.7146	11.6026


==> VisResults/LFWA_4x_00400/_Metrics_Liu07.txt <==
23.3772	0.6887	1.0455	30.4287	8.3923


==> VisResults/LFWA_4x_00400/_Metrics_Ma10.txt <==
24.3120	0.7953	1.5635	31.6023	9.6198


==> VisResults/LFWA_4x_00400/_Metrics_NN.txt <==
22.8596	0.6779	1.2194	31.8205	7.4482


==> VisResults/LFWA_4x_00400/_Metrics_Ours_BP.txt <==
28.2879	0.8923	2.6573	37.5434	13.2435


==> VisResults/LFWA_4x_00400/_Metrics_Ours_D.txt <==
27.3253	0.8645	2.3884	35.6437	12.2362


==> VisResults/LFWA_4x_00400/_Metrics_Ours_FC.txt <==
22.4003	0.7062	1.0637	28.8203	7.7202


==> VisResults/LFWA_4x_00400/_Metrics_Ours_SR.txt <==
28.2102	0.8909	2.5927	37.3519	13.0880


==> VisResults/LFWA_4x_00400/_Metrics_SFH.txt <==
24.4708	0.7513	1.5019	32.3276	9.1817


==> VisResults/LFWA_4x_00400/_Metrics_SRCNN.txt <==
26.5096	0.8390	2.1554	34.6953	11.3906


==> VisResults/LFWA_4x_00590/_Metrics_AAAI.txt <==
27.0758	0.7960	1.7713	34.7483	12.0896


==> VisResults/LFWA_4x_00590/_Metrics_Bicubic.txt <==
26.9461	0.7917	1.7340	34.6820	11.7317


==> VisResults/LFWA_4x_00590/_Metrics_KK.txt <==
27.7988	0.8210	1.9299	36.0932	12.7152


==> VisResults/LFWA_4x_00590/_Metrics_Liu07.txt <==
25.0297	0.6811	1.1929	32.1413	9.8600


==> VisResults/LFWA_4x_00590/_Metrics_Ma10.txt <==
27.1818	0.7954	1.6729	34.8254	12.0206


==> VisResults/LFWA_4x_00590/_Metrics_NN.txt <==
24.3049	0.6851	1.2030	33.6159	8.6870


==> VisResults/LFWA_4x_00590/_Metrics_Ours_BP.txt <==
28.9992	0.8560	2.2952	37.4607	13.8531


==> VisResults/LFWA_4x_00590/_Metrics_Ours_D.txt <==
29.1982	0.8531	2.2605	37.8253	14.3749


==> VisResults/LFWA_4x_00590/_Metrics_Ours_FC.txt <==
23.7781	0.6590	0.9801	30.1224	8.5610


==> VisResults/LFWA_4x_00590/_Metrics_Ours_SR.txt <==
28.9393	0.8562	2.2789	37.3241	13.8153


==> VisResults/LFWA_4x_00590/_Metrics_SRCNN.txt <==
28.3860	0.8324	2.0660	36.9080	13.3055


==> VisResults/LFWA_4x_01190/_Metrics_AAAI.txt <==
26.3834	0.8637	2.2843	33.0898	11.3930


==> VisResults/LFWA_4x_01190/_Metrics_Bicubic.txt <==
26.4547	0.8639	2.3037	33.1504	11.4805


==> VisResults/LFWA_4x_01190/_Metrics_KK.txt <==
27.5404	0.8930	2.7359	34.9336	12.3981


==> VisResults/LFWA_4x_01190/_Metrics_Liu07.txt <==
22.2974	0.6772	1.1452	29.0763	7.4040


==> VisResults/LFWA_4x_01190/_Metrics_Ma10.txt <==
26.0949	0.8431	2.0120	32.8597	11.3297


==> VisResults/LFWA_4x_01190/_Metrics_NN.txt <==
23.0557	0.7063	1.3672	31.5915	7.8402


==> VisResults/LFWA_4x_01190/_Metrics_Ours_BP.txt <==
29.2555	0.9262	3.1181	36.5044	14.5900


==> VisResults/LFWA_4x_01190/_Metrics_Ours_D.txt <==
29.3078	0.9270	3.1377	36.7999	14.4554


==> VisResults/LFWA_4x_01190/_Metrics_Ours_FC.txt <==
22.7976	0.7252	1.2487	28.7482	7.9881


==> VisResults/LFWA_4x_01190/_Metrics_Ours_SR.txt <==
29.1883	0.9242	3.0198	36.4247	14.4728


==> VisResults/LFWA_4x_01190/_Metrics_SFH.txt <==
24.4057	0.7773	1.7185	31.0300	9.5499


==> VisResults/LFWA_4x_01190/_Metrics_SRCNN.txt <==
27.3962	0.8906	2.5476	34.8347	12.2958


==> VisResults/LFWA_8x_00001/_Metrics_AAAI.txt <==
20.5121	0.5145	0.6882	27.1767	4.8390


==> VisResults/LFWA_8x_00001/_Metrics_Bicubic.txt <==
20.3626	0.4812	0.6436	27.0115	4.4003


==> VisResults/LFWA_8x_00001/_Metrics_KK24.txt <==
20.7913	0.5101	0.6861	27.5675	4.8161


==> VisResults/LFWA_8x_00001/_Metrics_KK42.txt <==
20.7713	0.5009	0.6700	27.5672	4.7523


==> VisResults/LFWA_8x_00001/_Metrics_Liu07.txt <==
18.3586	0.3100	0.3022	25.0561	2.2413


==> VisResults/LFWA_8x_00001/_Metrics_Ma10.txt <==
20.9426	0.5633	0.7160	27.7371	5.4284


==> VisResults/LFWA_8x_00001/_Metrics_NN.txt <==
19.2493	0.3635	0.2980	26.1215	3.2566


==> VisResults/LFWA_8x_00001/_Metrics_Ours_BP.txt <==
21.9728	0.6082	0.9565	29.1086	6.2228


==> VisResults/LFWA_8x_00001/_Metrics_Ours_D.txt <==
21.1030	0.5403	0.7575	27.9390	5.1167


==> VisResults/LFWA_8x_00001/_Metrics_Ours_FC.txt <==
20.3273	0.5060	0.6513	26.8618	4.5646


==> VisResults/LFWA_8x_00001/_Metrics_Ours_SR.txt <==
21.9666	0.6084	0.9583	29.0920	6.2131


==> VisResults/LFWA_8x_00001/_Metrics_SRCNN24.txt <==
20.5433	0.4980	0.6487	27.2556	4.5523


==> VisResults/LFWA_8x_00001/_Metrics_SRCNN42.txt <==
20.3410	0.4854	0.6204	27.0511	4.3079


==> VisResults/LFWA_8x_00002/_Metrics_AAAI.txt <==
20.6330	0.5213	0.7725	26.6945	5.1360


==> VisResults/LFWA_8x_00002/_Metrics_Bicubic.txt <==
20.8623	0.4978	0.7261	26.9324	5.1317


==> VisResults/LFWA_8x_00002/_Metrics_KK24.txt <==
21.7619	0.5655	0.9423	27.9988	5.8721


==> VisResults/LFWA_8x_00002/_Metrics_KK42.txt <==
21.6737	0.5584	0.9061	27.9439	5.8949


==> VisResults/LFWA_8x_00002/_Metrics_Liu07.txt <==
17.4219	0.3349	0.3481	23.8140	1.6393


==> VisResults/LFWA_8x_00002/_Metrics_Ma10.txt <==
21.3479	0.5799	0.9167	27.6080	5.8456


==> VisResults/LFWA_8x_00002/_Metrics_NN.txt <==
19.5497	0.3830	0.3515	26.0206	3.7172


==> VisResults/LFWA_8x_00002/_Metrics_Ours_BP.txt <==
22.0353	0.6198	1.1846	28.3124	6.3132


==> VisResults/LFWA_8x_00002/_Metrics_Ours_D.txt <==
22.2504	0.6050	1.1217	28.5582	6.5582


==> VisResults/LFWA_8x_00002/_Metrics_Ours_FC.txt <==
20.0869	0.4845	0.6767	26.0706	4.4986


==> VisResults/LFWA_8x_00002/_Metrics_Ours_SR.txt <==
22.0049	0.6225	1.2006	28.2750	6.2810


==> VisResults/LFWA_8x_00002/_Metrics_SFH.txt <==
19.2728	0.4084	0.5263	25.6877	3.3859


==> VisResults/LFWA_8x_00002/_Metrics_SRCNN24.txt <==
21.4559	0.5519	0.8894	27.6356	5.4981


==> VisResults/LFWA_8x_00002/_Metrics_SRCNN42.txt <==
21.6959	0.5676	0.9412	27.9045	5.7991


==> VisResults/LFWA_8x_00003/_Metrics_AAAI.txt <==
21.3476	0.6034	0.8765	27.9167	7.2312


==> VisResults/LFWA_8x_00003/_Metrics_Bicubic.txt <==
20.5121	0.5245	0.6941	26.8367	5.9559


==> VisResults/LFWA_8x_00003/_Metrics_KK24.txt <==
21.2407	0.5712	0.7988	27.6783	6.9036


==> VisResults/LFWA_8x_00003/_Metrics_KK42.txt <==
21.0513	0.5573	0.7411	27.5203	6.6548


==> VisResults/LFWA_8x_00003/_Metrics_Liu07.txt <==
19.0545	0.4039	0.4380	25.6149	4.5571


==> VisResults/LFWA_8x_00003/_Metrics_Ma10.txt <==
21.7426	0.6170	0.8703	28.4244	7.7322


==> VisResults/LFWA_8x_00003/_Metrics_NN.txt <==
18.5423	0.3620	0.3496	25.0689	3.7256


==> VisResults/LFWA_8x_00003/_Metrics_Ours_BP.txt <==
23.0058	0.6859	1.1119	29.8815	9.2980


==> VisResults/LFWA_8x_00003/_Metrics_Ours_D.txt <==
21.9939	0.6200	0.9156	28.5590	7.9457


==> VisResults/LFWA_8x_00003/_Metrics_Ours_FC.txt <==
21.1203	0.5923	0.7924	27.5628	7.2065


==> VisResults/LFWA_8x_00003/_Metrics_Ours_SR.txt <==
22.9904	0.6820	1.0991	29.8559	9.3040


==> VisResults/LFWA_8x_00003/_Metrics_SRCNN24.txt <==
21.1213	0.5633	0.7554	27.4556	6.6723


==> VisResults/LFWA_8x_00003/_Metrics_SRCNN42.txt <==
21.1373	0.5722	0.8122	27.4759	6.7679


==> VisResults/LFWA_8x_00004/_Metrics_AAAI.txt <==
21.9334	0.5622	0.6891	28.3020	7.9251


==> VisResults/LFWA_8x_00004/_Metrics_Bicubic.txt <==
21.8900	0.5617	0.7203	28.2123	7.6515


==> VisResults/LFWA_8x_00004/_Metrics_KK24.txt <==
21.8821	0.5586	0.7315	28.4362	7.5926


==> VisResults/LFWA_8x_00004/_Metrics_KK42.txt <==
22.1183	0.5587	0.7659	28.6409	7.8498


==> VisResults/LFWA_8x_00004/_Metrics_Liu07.txt <==
19.2141	0.3735	0.3212	25.5891	5.0025


==> VisResults/LFWA_8x_00004/_Metrics_Ma10.txt <==
21.8836	0.5412	0.6269	28.3674	7.6253


==> VisResults/LFWA_8x_00004/_Metrics_NN.txt <==
20.3164	0.4066	0.3767	27.1360	5.7884


==> VisResults/LFWA_8x_00004/_Metrics_Ours_BP.txt <==
22.6181	0.6094	0.8743	29.2534	8.4316


==> VisResults/LFWA_8x_00004/_Metrics_Ours_D.txt <==
22.4904	0.5955	0.8356	29.0908	8.2353


==> VisResults/LFWA_8x_00004/_Metrics_Ours_FC.txt <==
20.9398	0.5322	0.5748	27.1333	7.1177


==> VisResults/LFWA_8x_00004/_Metrics_Ours_SR.txt <==
22.5844	0.6106	0.8809	29.2129	8.4200


==> VisResults/LFWA_8x_00004/_Metrics_SRCNN24.txt <==
21.0777	0.5422	0.6911	27.4464	6.7636


==> VisResults/LFWA_8x_00004/_Metrics_SRCNN42.txt <==
21.4639	0.5455	0.7147	27.8003	7.0340


==> VisResults/LFWA_8x_00450/_Metrics_AAAI.txt <==
22.2116	0.6875	1.0968	28.3608	8.3691


==> VisResults/LFWA_8x_00450/_Metrics_Bicubic.txt <==
20.3381	0.5844	0.8104	26.2101	5.6890


==> VisResults/LFWA_8x_00450/_Metrics_KK24.txt <==
20.1855	0.6015	0.7893	26.0691	5.5873


==> VisResults/LFWA_8x_00450/_Metrics_KK42.txt <==
20.4679	0.6104	0.8427	26.4333	5.9043


==> VisResults/LFWA_8x_00450/_Metrics_Liu07.txt <==
18.3554	0.4595	0.4929	25.0277	3.8869


==> VisResults/LFWA_8x_00450/_Metrics_Ma10.txt <==
22.0348	0.6571	0.9891	28.2625	8.1686


==> VisResults/LFWA_8x_00450/_Metrics_NN.txt <==
18.6894	0.4067	0.3587	25.0184	4.0242


==> VisResults/LFWA_8x_00450/_Metrics_Ours_BP.txt <==
23.3981	0.7456	1.3598	29.8525	9.4902


==> VisResults/LFWA_8x_00450/_Metrics_Ours_D.txt <==
21.7157	0.6793	1.1124	27.7773	7.4903


==> VisResults/LFWA_8x_00450/_Metrics_Ours_FC.txt <==
22.0650	0.6868	1.0637	28.1228	8.1398


==> VisResults/LFWA_8x_00450/_Metrics_Ours_SR.txt <==
23.3918	0.7445	1.3714	29.8366	9.5161


==> VisResults/LFWA_8x_00450/_Metrics_SFH.txt <==
19.1921	0.4810	0.5325	25.3267	4.5411


==> VisResults/LFWA_8x_00450/_Metrics_SRCNN24.txt <==
20.4444	0.6136	0.8298	26.3467	6.0629


==> VisResults/LFWA_8x_00450/_Metrics_SRCNN42.txt <==
20.8806	0.6343	0.8858	26.8314	6.4638


==> VisResults/LFWA_8x_00901/_Metrics_AAAI.txt <==
24.8624	0.6857	1.0658	31.2547	8.0500


==> VisResults/LFWA_8x_00901/_Metrics_Bicubic.txt <==
24.1804	0.6452	0.9608	30.3477	7.3398


==> VisResults/LFWA_8x_00901/_Metrics_KK24.txt <==
24.5689	0.6573	0.9315	30.9443	7.6861


==> VisResults/LFWA_8x_00901/_Metrics_KK42.txt <==
24.6501	0.6594	0.9949	31.0357	7.8663


==> VisResults/LFWA_8x_00901/_Metrics_Liu07.txt <==
22.0755	0.5144	0.4996	28.4899	5.0713


==> VisResults/LFWA_8x_00901/_Metrics_Ma10.txt <==
24.4881	0.6645	0.9533	30.9801	7.7787


==> VisResults/LFWA_8x_00901/_Metrics_NN.txt <==
21.2372	0.4539	0.4307	27.8653	4.3196


==> VisResults/LFWA_8x_00901/_Metrics_Ours_BP.txt <==
25.4994	0.7230	1.2032	32.0192	8.6993


==> VisResults/LFWA_8x_00901/_Metrics_Ours_D.txt <==
24.7757	0.6796	1.0370	31.1292	7.8615


==> VisResults/LFWA_8x_00901/_Metrics_Ours_FC.txt <==
24.6512	0.6836	0.9938	31.0217	8.1052


==> VisResults/LFWA_8x_00901/_Metrics_Ours_SR.txt <==
25.4632	0.7241	1.1842	31.9645	8.6743


==> VisResults/LFWA_8x_00901/_Metrics_SRCNN24.txt <==
24.2337	0.6397	0.8563	30.5835	7.3774


==> VisResults/LFWA_8x_00901/_Metrics_SRCNN42.txt <==
24.5919	0.6507	0.9046	30.9002	7.8620


==> VisResults/LFWA_8x_00930/_Metrics_AAAI.txt <==
22.0149	0.6776	1.1936	28.2172	8.3143


==> VisResults/LFWA_8x_00930/_Metrics_Bicubic.txt <==
21.7166	0.6433	1.0954	27.8646	7.9304


==> VisResults/LFWA_8x_00930/_Metrics_KK24.txt <==
22.9485	0.6990	1.2783	29.5349	9.0081


==> VisResults/LFWA_8x_00930/_Metrics_KK42.txt <==
22.8572	0.6835	1.2032	29.3717	8.9709


==> VisResults/LFWA_8x_00930/_Metrics_Liu07.txt <==
18.8529	0.4239	0.4769	25.2919	4.9669


==> VisResults/LFWA_8x_00930/_Metrics_Ma10.txt <==
21.7230	0.6632	0.9492	27.9726	8.0056


==> VisResults/LFWA_8x_00930/_Metrics_NN.txt <==
18.8556	0.4344	0.3597	25.6754	5.0297


==> VisResults/LFWA_8x_00930/_Metrics_Ours_BP.txt <==
23.5974	0.7321	1.3781	30.1689	10.0184


==> VisResults/LFWA_8x_00930/_Metrics_Ours_D.txt <==
23.7713	0.7262	1.4070	30.3517	9.9768


==> VisResults/LFWA_8x_00930/_Metrics_Ours_FC.txt <==
20.9693	0.6297	1.0318	26.9799	7.4200


==> VisResults/LFWA_8x_00930/_Metrics_Ours_SR.txt <==
23.4319	0.7246	1.3436	29.9507	9.7889


==> VisResults/LFWA_8x_00930/_Metrics_SRCNN24.txt <==
21.6560	0.6327	1.0183	28.3108	7.5520


==> VisResults/LFWA_8x_00930/_Metrics_SRCNN42.txt <==
22.5039	0.6542	1.0609	28.9191	8.6054


==> VisResults/LFWA_8x_01110/_Metrics_AAAI.txt <==
24.3997	0.6792	0.9371	30.6701	6.9617


==> VisResults/LFWA_8x_01110/_Metrics_Bicubic.txt <==
22.9640	0.5796	0.7360	28.8796	5.2460


==> VisResults/LFWA_8x_01110/_Metrics_KK24.txt <==
23.2326	0.6047	0.7671	29.2251	5.4703


==> VisResults/LFWA_8x_01110/_Metrics_KK42.txt <==
23.3565	0.6002	0.7451	29.4061	5.6305


==> VisResults/LFWA_8x_01110/_Metrics_Liu07.txt <==
20.2652	0.4281	0.3421	26.5300	2.4259


==> VisResults/LFWA_8x_01110/_Metrics_Ma10.txt <==
23.9164	0.6524	0.7958	30.2346	6.5242


==> VisResults/LFWA_8x_01110/_Metrics_NN.txt <==
21.4625	0.4570	0.3194	27.8331	3.7073


==> VisResults/LFWA_8x_01110/_Metrics_Ours_BP.txt <==
25.6060	0.7456	1.2014	32.0170	8.2347


==> VisResults/LFWA_8x_01110/_Metrics_Ours_D.txt <==
24.1392	0.6578	0.8847	30.1815	6.3359


==> VisResults/LFWA_8x_01110/_Metrics_Ours_FC.txt <==
24.3482	0.6799	0.8908	30.5691	6.9441


==> VisResults/LFWA_8x_01110/_Metrics_Ours_SR.txt <==
25.6675	0.7440	1.2008	32.0899	8.2949


==> VisResults/LFWA_8x_01110/_Metrics_SFH.txt <==
20.9821	0.4814	0.4393	27.1462	3.1112


==> VisResults/LFWA_8x_01110/_Metrics_SRCNN24.txt <==
23.4165	0.6237	0.7818	29.4101	5.7268


==> VisResults/LFWA_8x_01110/_Metrics_SRCNN42.txt <==
23.6298	0.6245	0.8269	29.6279	5.8556


==> VisResults/LFWA_8x_01130/_Metrics_AAAI.txt <==
21.9195	0.5941	0.8257	28.0169	7.4116


==> VisResults/LFWA_8x_01130/_Metrics_Bicubic.txt <==
21.2137	0.5221	0.6622	27.1751	6.3363


==> VisResults/LFWA_8x_01130/_Metrics_KK24.txt <==
21.7189	0.5579	0.6884	27.7546	6.7991


==> VisResults/LFWA_8x_01130/_Metrics_KK42.txt <==
21.7674	0.5598	0.6965	27.8420	6.9562


==> VisResults/LFWA_8x_01130/_Metrics_Liu07.txt <==
19.3234	0.4204	0.4478	25.6024	4.4832


==> VisResults/LFWA_8x_01130/_Metrics_Ma10.txt <==
22.4220	0.6175	0.8060	28.7132	8.1327


==> VisResults/LFWA_8x_01130/_Metrics_NN.txt <==
20.2776	0.4297	0.3856	26.6584	5.4526


==> VisResults/LFWA_8x_01130/_Metrics_Ours_BP.txt <==
22.9091	0.6552	0.9735	29.1977	8.6836


==> VisResults/LFWA_8x_01130/_Metrics_Ours_D.txt <==
21.9958	0.5881	0.8318	28.0722	7.2711


==> VisResults/LFWA_8x_01130/_Metrics_Ours_FC.txt <==
21.3575	0.5575	0.7119	27.3837	6.7835


==> VisResults/LFWA_8x_01130/_Metrics_Ours_SR.txt <==
22.8961	0.6538	0.9622	29.1835	8.7438


==> VisResults/LFWA_8x_01130/_Metrics_SRCNN24.txt <==
21.4624	0.5453	0.6635	27.5169	6.5690


==> VisResults/LFWA_8x_01130/_Metrics_SRCNN42.txt <==
21.7194	0.5587	0.6888	27.7601	6.9241

